Simulating Hybrid Aerial- and Ground-based Vehicular Networks with ns-3 and LIMoSim

Integrating Unmanned Aerial Vehicles (UAVs) into future Intelligent Transportation Systems (ITSs) allows to exploit their unique mobility potentials for improving the performance of services such as near-field parcel delivery, dynamic network provisioning, and aerial sensing. In order to provide a controllable environment for the methodological performance analysis, simulation frameworks need to support ground- and aerial-based mobility as well as the involved communication technologies. In this paper, we present the open source Lightweight ICT-centric Mobility Simulation (LIMoSim) framework for simulating hybrid vehicular networks within Network Simulator 3 (ns-3). LIMoSim implements a shared codebase coupling approach which integrates all required components in a single simulation process. The low-level mobility behaviors rely on well-known analytical models. Different case studies discussing cutting-edge communication technologies such as Cellular Vehicle-to-Everything (C-V2X) and millimeter Wave (mmWave) are presented in order to illustrate how the proposed framework can be integrated into ns-3-based network simulation setups.

==> fig/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
